Simultaneous Constraints on the Star Formation History and Nucleosynthesis of Sculptor dSph

We demonstrate that using up to seven stellar abundance ratios can place observational constraints on the star formation histories (SFHs) of Local Group dSphs, using the Sculptor dSph as a test case. We use a one-zone chemical evolution model to fit the overall abundance patterns of $\alpha$ elements (which probe the core-collapse supernovae that occur shortly after star formation), $s$-process elements (which probe AGB nucleosynthesis at intermediate delay times), and iron-peak elements (which probe delayed Type Ia supernovae). Our best-fit model indicates that Sculptor dSph has an ancient SFH, consistent with previous estimates from deep photometry. However, we derive a total star formation duration of $\sim0.9$ Gyr, which is shorter than photometrically-derived SFHs. We explore the effect of various model assumptions on our measurement and find that modifications to these assumptions still produce relatively short SFHs of duration $\lesssim1.4$ Gyr. Our model is also able to compare sets of predicted nucleosynthetic yields for supernovae and AGB stars, and can provide insight into the nucleosynthesis of individual elements in Sculptor dSph. We find that observed [Mn/Fe] and [Ni/Fe] trends are most consistent with sub-$M_{\mathrm{Ch}}$ Type Ia supernova models, and that a combination of "prompt" (delay times similar to core-collapse supernovae) and "delayed" (minimum delay times $\gtrsim50$ Myr) $r$-process events may be required to reproduce observed [Ba/Mg] and [Eu/Mg] trends.

==> tab1.txt <==
Title: Simultaneous Constraints on the Star Formation History and 
        Nucleosynthesis of Sculptor dSph
Authors: de los Reyes M.A.C., Kirby E.N., Ji A.P., Nuñez E.H.
Table: Abundance catalog of Sculptor dSph stars
================================================================================
Byte-by-byte Description of file: tab1.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label     Explanations
--------------------------------------------------------------------------------
   1-  6 A6     ---      Survey    Spectroscopic survey (1)
   8- 14 A7     ---      ID        ID of star
  16- 17 I2     h        RAh       Right Ascension J2000 (hours)
  19- 20 I2     min      RAm       Right Ascension J2000 (minutes)
  22- 26 F5.2   s        RAs       Right Ascension J2000 (seconds)
  28- 28 A1     -        DE-       Declination J2000 (sign)
  30- 31 I2     deg      DEd       Declination J2000 (degrees)
  33- 34 I2     arcmin   DEm       Declination J2000 (minutes)
  36- 40 F5.2   arcsec   DEs       Declination J2000 (seconds)
  42- 46 F5.2   ---      [Fe/H]    Iron logarithmic abundance relative to the Sun
  48- 51 F4.2   ---    e_[Fe/H]    Uncertainty in [Fe/H]
  53- 57 F5.2   ---      [Mg/Fe]   ? Magnesium-to-iron logarithmic ratio relative to the Sun
  59- 62 F4.2   ---    e_[Mg/Fe]   ? Uncertainty in [Mg/Fe]
  64- 68 F5.2   ---      [Si/Fe]   ? Silicon-to-iron logarithmic ratio relative to the Sun
  70- 73 F4.2   ---    e_[Si/Fe]   ? Uncertainty in [Si/Fe]
  75- 79 F5.2   ---      [Ca/Fe]   ? Calcium-to-iron logarithmic ratio relative to the Sun
  81- 84 F4.2   ---    e_[Ca/Fe]   ? Uncertainty in [Ca/Fe]
  86- 90 F5.2   ---      [C/Fe]    ? Carbon-to-iron logarithmic ratio relative to the Sun
  92- 95 F4.2   ---    e_[C/Fe]    ? Uncertainty in [C/Fe]
  97-101 F5.2   ---      [Mn/Fe]   ? Manganese-to-iron logarithmic ratio relative to the Sun
 103-106 F4.2   ---    e_[Mn/Fe]   ? Uncertainty in [Mn/Fe]
 108-112 F5.2   ---      [Ni/Fe]   ? Nickel-to-iron logarithmic ratio relative to the Sun
 114-117 F4.2   ---    e_[Ni/Fe]   ? Uncertainty in [Ni/Fe]
 119-123 F5.2   ---      [Ba/Fe]   ? Barium-to-iron logarithmic ratio relative to the Sun
 125-128 F4.2   ---    e_[Ba/Fe]   ? Uncertainty in [Ba/Fe]
 130-134 F5.2   ---      [Ba/Fe]s  ? s-process Barium-to-iron logarithmic ratio relative to the Sun (1)
 136-139 F4.2   ---    e_[Ba/Fe]s  ? Uncertainty in [Ba/Fe]s
 141-145 F5.2   ---      [Eu/Fe]   ? Europium-to-iron logarithmic ratio relative to the Sun
 147-150 F4.2   ---    e_[Eu/Fe]   ? Uncertainty in [Eu/Fe]
--------------------------------------------------------------------------------
Note (1): The DEIMOS abundances are compiled from the following sources: 
    [Fe/H], [Mg/Fe], [Si/Fe], [Ca/Fe] - Kirby et al. (2010) [2010ApJS..191..352K]
    [C/Fe]  - Kirby et al. (2015) [2015ApJ...801..125K]
    [Ni/Fe] - Kirby et al. (2018) [2018ApJS..237...18K]
    [Mn/Fe] - de los Reyes et al. (2020) [2020ApJ...891...85D]
    [Ba/Fe] - Duggan et al. (2018) [2018ApJ...869...50D]
    The DART abundances are from Hill et al. (2019) [2019A&A...626A..15H], 
    except for [Mn/Fe], which are from North et al. (2012) [2012A&A...541A..45N].
Note (2): The s-process contribution to [Ba/Fe] is estimated using Equation 1
    as described in the text.
--------------------------------------------------------------------------------
DEIMOS 1002473  0 59 21.58 - 33 42 57.90 -2.30 0.18  0.65 0.93  0.59 0.20  0.64 0.28                                                                   
DEIMOS 1002447  0 59 21.66 - 33 41  1.60 -2.04 0.16  0.36 0.29  0.47 0.16  0.33 0.19 -0.23 0.34            -0.19 0.29 -0.42 0.38 -0.67 0.38            
DEIMOS 1002888  0 59 23.85 - 33 42 59.10 -1.97 0.16             0.30 0.18  0.47 0.24 -0.79                 -0.18 0.33                                  
DEIMOS 1003386  0 59 26.87 - 33 40 28.90 -1.30 0.15 -0.50 0.45  0.21 0.25  0.14 0.19 -0.25 0.33            -0.27 0.29 -0.34 0.39 -0.50 0.39            
DEIMOS 1003505  0 59 27.13 - 33 43 42.10 -1.82 0.15  0.26 0.20  0.20 0.17  0.20 0.18 -0.37 0.33            -0.21 0.29 -0.22 0.35 -0.47 0.35            
DEIMOS 1003443  0 59 27.34 - 33 38 47.30 -1.62 0.15  0.51 0.35  0.06 0.19  0.20 0.21 -0.41 0.33            -0.31 0.29 -0.56 0.40 -0.70 0.40            
DEIMOS 1003537  0 59 27.69 - 33 40 35.40 -2.28 0.15  0.42 0.22  0.40 0.16  0.34 0.18 -0.18 0.33            -0.11 0.29                                  
DEIMOS 1003694  0 59 28.30 - 33 42  7.20 -1.63 0.15  0.09 0.19  0.10 0.15  0.03 0.18 -0.66 0.33            -0.07 0.29                                  
DEIMOS 1003702  0 59 28.72 - 33 38 56.80 -1.89 0.16             0.34 0.37  0.10 0.18 -0.36 0.33 -0.52 0.39 -0.16 0.30 -0.52 0.41 -0.85 0.41            
DEIMOS 1003967  0 59 30.44 - 33 36  4.90 -2.66 0.16             0.28 0.83  0.60 0.25                       -0.02 0.31                                  
DEIMOS 1004020  0 59 30.57 - 33 37 13.10 -1.46 0.19             0.16 0.27  0.41 0.87            -0.37 0.42                                             
DEIMOS 1004135  0 59 30.62 - 33 42  6.70 -2.09 0.16  0.32 0.41  0.27 0.21  0.30 0.25 -0.15 0.33            -0.17 0.30 -0.38 0.37                       
DEIMOS 1004084  0 59 30.93 - 33 36 49.90 -2.54 0.26             1.31 0.34                        0.64 0.41                                             
DEIMOS 1004271  0 59 31.53 - 33 39 41.70 -1.98 0.20             0.57 0.45  0.10 0.63 -0.29 0.37                                                        
DEIMOS 1004360  0 59 31.90 - 33 40 38.20 -2.04 0.16             0.33 0.50  0.43 0.23 -0.73 0.34            -0.32 0.34                                  
DEIMOS 1004320  0 59 31.96 - 33 38 36.90 -2.12 0.16             0.27 0.36  0.19 0.32                       -0.33 0.33                                  
DEIMOS 1004448  0 59 32.78 - 33 36 10.90 -1.84 0.16  0.42 0.42  0.17 0.32  0.57 0.29            -0.60 0.38 -0.17 0.31                                  
DEIMOS 1004645  0 59 33.64 - 33 37 54.20 -1.22 0.16 -0.05 0.52  0.43 0.21  0.27 0.36            -0.39 0.36 -0.03 0.33                                  
DEIMOS 1004711  0 59 33.79 - 33 39 26.90 -2.47 0.18  0.77 0.92  0.96 0.28  0.56 0.34                                                                   
DEIMOS 1004775  0 59 33.82 - 33 42 37.90 -1.26 0.15            -0.14 0.18  0.10 0.20 -0.40 0.34            -0.37 0.29 -0.43 0.39 -1.86 0.39            
DEIMOS 1004692  0 59 34.04 - 33 36 15.30 -2.34 0.19             0.38 0.42  0.66 0.37                       -0.14 0.39                                  
DEIMOS 1004838  0 59 34.09 - 33 43 51.30 -1.59 0.15  0.22 0.23  0.23 0.24  0.24 0.21 -0.15 0.33            -0.23 0.29 -0.24 0.36 -0.41 0.36            
DEIMOS 1004861  0 59 34.24 - 33 43 18.70 -1.70 0.16  0.31 0.30  0.20 0.19  0.50 0.21 -0.36 0.34            -0.19 0.30 -0.57 0.39 -1.05 0.39            
DEIMOS 1004754  0 59 34.31 - 33 37 18.70 -1.61 0.16             0.37 0.31 -0.08 0.52                       -0.33 0.37                                  
DEIMOS 1004931  0 59 35.23 - 33 37 31.10 -1.97 0.16             0.40 0.18  0.66 0.25            -0.53 0.37 -0.14 0.31                                  
DEIMOS 1005103  0 59 35.37 - 33 44  9.20 -1.22 0.15 -0.31 0.23 -0.33 0.22 -0.28 0.18 -0.18 0.33            -0.36 0.29 -0.22 0.35 -0.79 0.35            
DEIMOS 1005099  0 59 36.09 - 33 37  8.90 -2.02 0.16             0.31 0.28  0.20 0.23            -0.51 0.37 -0.05 0.31                                  
DEIMOS 1005366  0 59 36.96 - 33 41 55.70 -1.38 0.15  0.05 0.19 -0.03 0.18 -0.05 0.17 -0.28 0.33            -0.27 0.29 -0.36 0.36                       
DEIMOS 1005429  0 59 37.10 - 33 43  6.20 -2.58 0.16  0.51 0.60  0.60 0.16  0.51 0.19  0.26 0.33            -0.03 0.30 -0.55 0.36 -0.70 0.36            
DEIMOS 1005527  0 59 37.57 - 33 43 33.30 -1.28 0.15 -0.00 0.13 -0.04 0.16  0.28 0.20 -0.24 0.33            -0.18 0.29 -0.26 0.35 -0.71 0.35            
DEIMOS 1005472  0 59 37.62 - 33 40 21.70 -2.11 0.15 -0.15 0.73  0.37 0.16                                  -0.15 0.29                                  
DEIMOS 1005565  0 59 38.05 - 33 40 32.20 -1.81 0.15 -0.08 0.35  0.34 0.17  0.26 0.26            -0.45 0.35 -0.15 0.29                                  
DEIMOS 1005457  0 59 38.12 - 33 35  7.90 -1.40 0.15            -0.49 0.21 -0.22 0.21            -0.52 0.35 -1.40 0.34                                  
DEIMOS 1005745  0 59 38.40 - 33 45 10.50 -1.59 0.15 -0.06 0.66 -0.03 0.17  0.10 0.16 -0.27 0.33            -0.11 0.29  0.19 0.35 -0.02 0.35            
DEIMOS 1005561  0 59 38.42 - 33 37 27.80 -2.05 0.16             0.59 0.21  0.72 0.24 -0.62                 -0.31 0.32                                  
DEIMOS 1005765  0 59 38.64 - 33 43 59.40 -1.76 0.16  0.66 0.27  0.25 0.21  0.13 0.23 -0.44 0.34            -0.17 0.31                                  
DEIMOS 1005651  0 59 38.94 - 33 36 13.50 -1.46 0.15  0.25 0.27  0.04 0.18  0.24 0.20            -0.35 0.35 -0.15 0.30                                  
DEIMOS 1005983  0 59 40.31 - 33 39 44.80 -1.79 0.16  0.60 0.33  0.46 0.19  0.71 0.31            -0.35 0.36 -0.17 0.32                                  
DEIMOS 1005921  0 59 40.33 - 33 36  6.40 -1.59 0.15  0.13 0.21  0.10 0.16  0.10 0.19 -0.29 0.33            -0.12 0.29  0.20 0.35 -0.05 0.35            
DEIMOS 1006155  0 59 40.42 - 33 45 51.90 -2.21 0.17             0.32 0.60 -0.20 0.44 -0.02 0.35            -0.07 0.35                                  
DEIMOS 1005940  0 59 40.46 - 33 35 53.80 -2.51 0.16  0.40 0.34  0.73 0.17  0.59 0.22  0.16 0.33            -0.11 0.30 -0.11 0.36 -0.97 0.36            
DEIMOS 1006107  0 59 40.70 - 33 41 16.60 -2.20 0.16  0.65 0.29  0.16 0.29  0.30 0.19                       -0.10 0.30                                  
DEIMOS 1006118  0 59 40.77 - 33 41 29.30 -2.44 0.18  1.00 0.65  0.84 0.31  0.20 0.69  0.06 0.34            -0.01 0.39                                  
DEIMOS 1006091  0 59 41.03 - 33 37 45.00 -2.32 0.16  0.80 0.34             0.03 0.41                       -0.34 0.35                                  
DEIMOS 1006241  0 59 41.55 - 33 40 29.50 -1.34 0.16  0.28 0.57  0.30 0.31                                   0.08 0.37                                  
DEIMOS 1006240  0 59 41.75 - 33 39 12.20 -1.27 0.17  0.18 0.86  0.09 0.35 -0.01 0.63            -0.46 0.42                                             
DEIMOS 1006374  0 59 42.13 - 33 41 37.60 -1.83 0.16  0.57 0.41 -0.03 0.42            -0.02 0.36            -0.08 0.33                                  
DEIMOS 1006400  0 59 42.56 - 33 38 16.70 -1.16 0.15 -0.45 0.40 -0.46 0.19                       -0.31 0.35 -0.16 0.29                                  
DEIMOS 1006544  0 59 42.71 - 33 43 54.90 -1.44 0.16  0.15 0.32  0.38 0.17 -0.11 0.26 -0.28 0.34            -0.18 0.30                                  
DEIMOS 1006511  0 59 43.23 - 33 37  1.50 -1.37 0.16  0.28 0.38  0.10 0.26 -0.04 0.37 -0.53 0.35            -0.39 0.33                                  
DEIMOS 1006600  0 59 43.89 - 33 35  9.90 -1.12 0.16             0.03 0.30  0.12 0.49  0.04                 -0.24 0.36                                  
DEIMOS 1006649  0 59 44.32 - 33 33 41.60 -2.29 0.16             0.60 0.21  0.44 0.23 -0.08 0.33            -0.36 0.33                                  
DEIMOS 1006833  0 59 44.41 - 33 43  0.30 -1.40 0.15             0.20 0.16 -0.12 0.17 -0.27 0.34            -0.23 0.30 -0.67 0.39                       
DEIMOS 1007039  0 59 44.73 - 33 49 12.80 -2.00 0.15 -0.43 0.69  0.48 0.16  0.22 0.21  0.06                 -0.31 0.29 -0.19 0.35 -0.37 0.35            
DEIMOS 1006970  0 59 44.91 - 33 44 34.80 -1.02 0.15 -0.31 0.19            -0.13 0.18 -0.40 0.33            -0.31 0.29 -0.89 0.37 -1.21 0.37            
DEIMOS 1007034  0 59 45.32 - 33 43 53.60 -1.85 0.15  0.14 0.28  0.20 0.19  0.15 0.17 -0.40 0.33            -0.15 0.29 -0.22 0.35 -0.63 0.35            
DEIMOS 1007123  0 59 45.75 - 33 43 38.30 -1.05 0.16 -0.27 0.52  0.18 0.16  0.08 0.22 -0.47 0.39            -0.36 0.33                                  
DEIMOS 1007263  0 59 46.08 - 33 46 59.70 -1.44 0.16  0.43 0.32 -0.31 0.38 -0.09 0.27 -0.24 0.35            -0.14 0.32                                  
DEIMOS 1007179  0 59 46.14 - 33 41 58.50 -1.85 0.16  0.59 0.55  0.30 0.30  0.00 0.24 -0.37 0.35            -0.54 0.38                                  
DEIMOS 1007312  0 59 46.16 - 33 48 38.90 -1.53 0.15  0.16 0.17 -0.01 0.16  0.05 0.19 -0.27 0.33            -0.16 0.29 -0.17 0.35 -0.34 0.35            
DEIMOS 1007219  0 59 46.29 - 33 43  9.90 -1.17 0.16 -0.09 0.49 -0.20 0.18 -0.40 0.28                       -0.29 0.34                                  
DEIMOS 1007206  0 59 46.41 - 33 41 23.20 -1.13 0.15 -0.40 0.27            -0.01 0.26                       -0.23 0.29                                  
DEIMOS 1007217  0 59 46.52 - 33 40 45.00 -1.71 0.16  0.11 0.51  0.38 0.18  0.18 0.24            -0.32 0.36 -0.12 0.30                                  
DEIMOS 1007391  0 59 46.68 - 33 47 19.50 -2.85 0.21             1.39 0.26  0.47 0.39  0.00 0.34                                                        
DEIMOS 1007258  0 59 46.83 - 33 39 50.20 -1.68 0.15  0.21 0.30  0.31 0.18 -0.06 0.47            -0.85 0.40 -0.09 0.30                                  
DEIMOS 1007349  0 59 46.90 - 33 43 45.60 -1.40 0.15 -0.06 0.25  0.15 0.16  0.09 0.16 -0.24 0.33            -0.08 0.29 -0.28 0.37 -3.05 0.37            
DEIMOS 1007241  0 59 47.12 - 33 36 21.20 -1.70 0.17             0.36 0.38  1.02 0.34 -0.27 0.36            -0.43 0.39                                  
DEIMOS 1007490  0 59 47.26 - 33 46 30.30 -1.26 0.15 -0.25 0.21 -0.26 0.19 -0.17 0.18 -0.38 0.33            -0.24 0.29 -0.22 0.35 -0.45 0.35            
DEIMOS 1007377  0 59 47.40 - 33 40 16.20 -2.22 0.22             0.81 0.38  0.41 0.59                        0.44 0.38                                  
DEIMOS 1007395  0 59 47.43 - 33 40 22.80 -2.17 0.18             0.56 0.25  0.40 0.23                       -0.16 0.36                                  
DEIMOS 1007346  0 59 47.60 - 33 36 42.10 -2.66 0.19                        0.39 0.30 -0.18 0.40             0.28 0.33                                  
DEIMOS 1007618  0 59 47.67 - 33 47 29.20 -1.09 0.15 -0.20 0.23 -0.47 0.19 -0.04 0.18 -0.25 0.33            -0.12 0.29 -0.28 0.35                       
DEIMOS 1007627  0 59 48.43 - 33 40 35.50 -1.61 0.17            -0.48 0.97 -0.03 0.45            -0.12 0.37  0.18 0.36                                  
DEIMOS 1007750  0 59 48.86 - 33 42 17.70 -1.30 0.15 -0.08 0.45 -0.13 0.19  0.02 0.24            -0.51 0.35 -0.08 0.30                                  
DEIMOS 1007749  0 59 49.07 - 33 40 16.90 -1.08 0.16  0.10 0.40  0.31 0.28 -0.11 0.99            -0.39 0.40                                             
DEIMOS 1007842  0 59 49.10 - 33 44  4.60 -1.95 0.15  0.56 0.18  0.50 0.15  0.30 0.16 -0.02 0.33            -0.13 0.29 -0.05 0.36 -0.35 0.36            
DEIMOS 1007815  0 59 49.29 - 33 41 17.10 -1.28 0.16 -0.01 0.37 -0.22 0.31  0.03 0.22            -0.42 0.35 -0.16 0.31                                  
DEIMOS 1007969  0 59 49.42 - 33 46 46.60 -2.02 0.16             0.60 0.19  0.45 0.20 -0.05 0.33            -0.11 0.31 -0.51 0.41 -0.70 0.41            
DEIMOS 1007747  0 59 49.57 - 33 35 35.80 -1.57 0.16             0.43 0.23 -0.09 0.26 -0.27 0.35             0.02 0.32                                  
DEIMOS 1200017  0 59 49.57 - 33 37 52.40 -2.20 0.16  0.52 0.60  0.48 0.44  0.48 0.19            -0.01 0.39 -0.03 0.32                                  
DEIMOS 1008150  0 59 50.08 - 33 48 42.70 -1.78 0.16             0.87 0.19  0.43 0.55 -0.54 0.36            -0.30 0.34                                  
DEIMOS 1008226  0 59 50.21 - 33 51 23.30 -1.95 0.16  0.15 0.99  0.37 0.30 -0.69 0.55                       -0.18 0.34  0.94 0.37  0.63 0.37            
DEIMOS 1007989  0 59 50.42 - 33 38  4.00 -1.31 0.16  0.10 0.20  0.61 0.21 -0.02 0.66 -0.61      -0.23 0.39                                             
DEIMOS 1008159  0 59 50.43 - 33 45 56.60 -2.10 0.18  0.96 0.46  0.25 0.56  0.10 0.50 -0.08 0.36            -0.16 0.39                                  
DEIMOS 1007948  0 59 50.48 - 33 36 10.70 -1.23 0.16            -0.36 0.43 -0.27 0.34 -0.53 0.35            -0.38 0.37                                  
DEIMOS 1008035  0 59 50.81 - 33 36 20.50 -1.13 0.15  0.00 0.25 -0.14 0.17 -0.05 0.18 -0.21 0.33            -0.33 0.29 -0.36 0.39 -0.70 0.39            
DEIMOS 1008106  0 59 50.99 - 33 38 36.40 -2.21 0.16             0.55 0.22  0.31 0.34 -0.19 0.35            -0.09 0.32  0.91 0.38  0.58 0.38            
DEIMOS 1008328  0 59 51.00 - 33 48 54.80 -2.30 0.16  0.79 0.18  0.40 0.24  0.29 0.17 -0.08 0.33            -0.11 0.29                                  
DEIMOS 1008326  0 59 51.53 - 33 44  2.40 -2.62 0.16             0.34 0.42  0.32 0.19                       -0.11 0.34                                  
DEIMOS 1008200  0 59 51.61 - 33 36 51.70 -1.41 0.20                       -0.15 0.58 -0.72                                                             
DEIMOS 1008505  0 59 51.90 - 33 47 43.30 -1.13 0.15 -0.12 0.21 -0.30 0.16 -0.02 0.18 -0.27 0.33            -0.25 0.29 -0.10 0.35                       
DEIMOS 1008349  0 59 51.90 - 33 41 45.80 -1.02 0.15  0.13 0.23 -0.10 0.19  0.27 0.25            -0.36 0.35 -0.21 0.30                                  
DEIMOS 1008390  0 59 51.99 - 33 42 36.00 -1.42 0.15             0.05 0.17  0.23 0.23            -0.76 0.35 -0.36 0.30                                  
DEIMOS 1008361  0 59 52.12 - 33 40 21.40 -1.57 0.16  0.45 0.45  0.29 0.23  0.25 0.24            -0.64 0.39 -0.07 0.32                                  
DEIMOS 1008375  0 59 52.14 - 33 40 14.60 -2.34 0.23             0.84 0.38  0.05 0.60 -0.25                                                             
DEIMOS 1008522  0 59 52.28 - 33 44 54.50 -2.06 0.15  0.29 0.18  0.30 0.15  0.14 0.17 -0.53 0.33            -0.09 0.29  0.05 0.34                       
DEIMOS 1008475  0 59 52.39 - 33 41 28.00 -1.17 0.15  0.10 0.21 -0.06 0.18  0.20 0.22                       -0.16 0.30                                  
DEIMOS 1008462  0 59 52.64 - 33 38 56.10 -1.76 0.16 -0.32 0.70  0.31 0.19  0.07 0.29  0.15 0.34            -0.19 0.30 -0.03 0.39                       
DEIMOS 1008579  0 59 52.68 - 33 43  4.00 -1.83 0.16             0.30 0.27  0.37 0.30            -0.65 0.37 -0.07 0.31                                  
DEIMOS 1008666  0 59 52.85 - 33 45 18.50 -2.34 0.16  0.61 0.29  0.35 0.16  0.17 0.18 -0.01 0.33             0.06 0.29 -0.86 0.36 -1.07 0.36            
DEIMOS 1008651  0 59 52.85 - 33 44 39.60 -1.10 0.15 -0.38 0.37 -0.10 0.18  0.11 0.24            -0.23 0.35 -0.17 0.30                                  
DEIMOS 1008460  0 59 53.01 - 33 35 14.00 -1.73 0.16  0.38 0.56  0.45 0.29  0.14 0.97                       -0.17 0.37                                  
DEIMOS 1008563  0 59 53.01 - 33 39 18.80 -1.29 0.15 -0.17 0.23 -0.55 0.22 -0.03 0.19 -0.44 0.34            -0.12 0.29                                  
DEIMOS 1008773  0 59 53.63 - 33 43 15.60 -2.37 0.25                                                                                                    
DEIMOS 1008739  0 59 53.98 - 33 37 42.00 -1.56 0.15  0.12 0.20  0.16 0.17  0.47 0.19                                                                   
DEIMOS 1008920  0 59 54.20 - 33 44 28.80 -1.69 0.16             0.61 0.21  0.19 0.20 -0.33 0.34            -0.31 0.34                                  
DEIMOS 1008833  0 59 54.21 - 33 40 26.80 -1.22 0.15 -0.20 0.21 -0.43 0.19 -0.19 0.22            -0.18 0.35 -0.13 0.29                                  
DEIMOS 1008832  0 59 54.47 - 33 37 53.30 -1.16 0.15 -0.25 0.22 -0.06 0.16  0.02 0.19 -0.33 0.33            -0.34 0.29  0.05 0.37 -0.15 0.37            
DEIMOS 1008882  0 59 54.88 - 33 36 30.20 -2.09 0.16  0.93 0.28  0.65 0.20  0.80 0.27 -0.10 0.34            -0.15 0.31 -0.55 0.42 -1.25 0.42            
DEIMOS 1009023  0 59 55.11 - 33 40  0.00 -1.35 0.16             0.30 0.44  0.43 0.36 -0.19 0.37            -0.76 0.39                                  
DEIMOS 1009300  0 59 55.68 - 33 46 39.80 -2.17 0.15  0.52 0.17  0.28 0.23  0.26 0.16 -0.28 0.33            -0.20 0.29 -0.45 0.35 -0.68 0.35            
DEIMOS 1009336  0 59 55.72 - 33 48  0.60 -1.51 0.15  0.37 0.20  0.16 0.17  0.30 0.20 -0.20 0.34            -0.26 0.30 -0.31 0.39 -0.46 0.39            
DEIMOS 1009320  0 59 55.87 - 33 45 43.40 -1.25 0.15 -0.28 0.44 -0.00 0.16  0.03 0.18 -0.50 0.33            -0.30 0.29 -0.10 0.37 -0.35 0.37            
DEIMOS 1009423  0 59 56.24 - 33 46 27.50 -1.53 0.16  0.51 0.31  0.01 0.28  0.06 0.22                       -0.08 0.34                                  
DEIMOS 1009280  0 59 56.27 - 33 40 31.10 -2.34 0.16  0.68 0.38  0.87 0.19  0.28 0.18             0.02 0.35  0.12 0.30                                  
DEIMOS 1009421  0 59 56.41 - 33 44 48.90 -2.23 0.16             0.38 0.26  0.33 0.24                       -0.21 0.31                                  
DEIMOS 1009529  0 59 56.71 - 33 46 43.30 -1.30 0.15 -0.02 0.18 -0.10 0.16 -0.08 0.19 -0.36 0.33            -0.21 0.29 -0.16 0.36 -1.38 0.36            
DEIMOS 1009348  0 59 56.72 - 33 38 30.60 -1.37 0.15 -0.30 0.59 -0.35 0.42 -0.12 0.21 -0.43 0.33            -0.39 0.32 -0.10 0.40                       
DEIMOS 1009387  0 59 56.78 - 33 39 28.40 -1.41 0.16  0.18 0.27            -0.02 0.22  0.06 0.35 -0.43 0.38  0.03 0.34  0.27 0.39                       
DEIMOS 1009527  0 59 56.97 - 33 44 16.60 -1.10 0.15 -0.00 0.19 -0.01 0.26  0.13 0.22            -0.48 0.35 -0.23 0.30                                  
DEIMOS 1009440  0 59 57.19 - 33 38 37.50 -2.04 0.20  0.88 0.63  0.56 0.40  0.50 0.49 -0.04 0.34                                                        
DEIMOS 1009510  0 59 57.28 - 33 40 32.00 -1.78 0.16  0.22 0.59  0.61 0.19 -0.22 0.28 -0.50 0.34 -0.31 0.38 -0.12 0.32                                  
DEIMOS 1009673  0 59 57.48 - 33 46 28.50 -2.49 0.23                        0.88 0.42             0.37 0.37                                             
DEIMOS 1009538  0 59 57.60 - 33 38 32.30 -1.68 0.15  0.33 0.18  0.28 0.15  0.22 0.20 -0.14 0.33            -0.19 0.29  0.03 0.35 -0.13 0.35            
DEIMOS 1009505  0 59 57.76 - 33 35 41.30 -1.77 0.18             0.42 0.42  0.11 0.43 -0.19 0.39                                                        
DEIMOS 1009698  0 59 57.90 - 33 43 20.90 -1.68 0.16  0.45 0.29  0.29 0.16  0.11 0.34            -0.48 0.36 -0.11 0.30                                  
DEIMOS 1009740  0 59 58.07 - 33 43 14.00 -1.44 0.16  0.45 0.27 -0.10 0.30  0.40 0.40            -0.03 0.35  0.05 0.37                                  
DEIMOS 1009627  0 59 58.17 - 33 38  2.20 -1.96 0.19             0.73 0.28 -0.08 0.41 -0.28 0.35                                                        
DEIMOS 1009824  0 59 58.24 - 33 45 50.40 -1.58 0.15  0.15 0.18  0.18 0.17  0.06 0.17 -0.12 0.33            -0.12 0.29  0.01 0.35 -0.49 0.35            
DEIMOS 1009708  0 59 58.24 - 33 40 29.90 -1.87 0.16  0.70 0.38             0.33 0.27 -0.88                 -0.11 0.33  0.74 0.41  0.50 0.41            
DEIMOS 1009721  0 59 58.26 - 33 41  8.40 -1.24 0.15 -0.02 0.14 -0.21 0.18 -0.02 0.17                       -0.25 0.29                                  
DEIMOS 1009881  0 59 58.81 - 33 43 20.70 -1.40 0.16             0.69 0.26  0.47 0.45             0.04 0.36                                             
DEIMOS 1009925  0 59 58.86 - 33 43 40.80 -1.97 0.17                                                         0.23 0.34                                  
DEIMOS 1009813  0 59 58.92 - 33 38 36.40 -1.59 0.18  0.55 0.71  0.21 0.40  0.09 0.35 -0.15 0.37                                                        
DEIMOS 1009948  0 59 59.02 - 33 43 26.50 -1.58 0.16  0.47 0.38 -0.21 0.35 -0.02 0.32            -0.48 0.36 -0.23 0.32                                  
DEIMOS 1009811  0 59 59.09 - 33 36 44.80 -2.81 0.16             0.62 0.40  0.70 0.18                                                                   
DEIMOS 1010002  0 59 59.64 - 33 39 31.70 -1.26 0.15  0.03 0.20 -0.10 0.17 -0.02 0.19 -0.54 0.33            -0.30 0.29 -0.13 0.36 -0.39 0.36            
DEIMOS 1010084  0 59 59.71 - 33 42 36.80 -1.91 0.16                        0.34 0.30            -0.04 0.37 -0.23 0.35                                  
DEIMOS 1010313  0 59 59.99 - 33 50 54.40 -2.72 0.17             0.27 0.72  0.62 0.25  0.06 0.34             0.17 0.34 -0.43 0.38                       
DEIMOS 1010208  1  0  0.04 - 33 45 28.60 -2.70 0.18             0.73 0.42  0.83 0.32                        0.01 0.39                                  
DEIMOS 1010042  1  0  0.05 - 33 37 28.10 -1.14 0.15  0.03 0.19 -0.02 0.18 -0.06 0.19 -0.41 0.33            -0.36 0.29 -0.27 0.40 -3.04 0.40            
DEIMOS 1010069  1  0  0.06 - 33 38 34.20 -1.39 0.15 -0.37 0.31 -0.32 0.16 -0.16 0.18 -0.51 0.33            -0.21 0.29  0.18 0.34  0.00 0.34            
DEIMOS 1010125  1  0  0.06 - 33 40 56.70 -1.43 0.16  0.14 0.32  0.19 0.16  0.16 0.22 -0.25 0.34            -0.23 0.30 -0.46 0.41 -0.92 0.41            
DEIMOS 1010231  1  0  0.24 - 33 44 47.60 -2.09 0.15  0.47 0.27  0.50 0.16  0.51 0.21            -0.48 0.36 -0.02 0.29                                  
DEIMOS 1010229  1  0  0.56 - 33 41 36.20 -1.19 0.15  0.00 0.20 -0.21 0.17 -0.07 0.27                       -0.18 0.29  0.18 0.35 -0.01 0.35            
DEIMOS 1010215  1  0  0.78 - 33 38 27.60 -1.74 0.16  0.36 0.43             0.17 0.26 -0.20 0.33            -0.27 0.31 -0.20 0.39 -0.37 0.39            
DEIMOS 1010320  1  0  0.97 - 33 41 36.00 -1.87 0.16  0.50 0.24  0.36 0.16  0.35 0.20 -0.09 0.33            -0.13 0.29  0.05 0.37 -0.58 0.37            
DEIMOS 1010476  1  0  0.97 - 33 48  8.70 -1.77 0.16  0.70 0.39 -0.17 0.45 -0.14 0.48                       -0.25 0.33                                  
DEIMOS 1010524  1  0  1.27 - 33 47 34.30 -0.96 0.15 -0.10 0.27 -0.13 0.16 -0.03 0.17 -0.36 0.33            -0.26 0.30 -0.43 0.39 -0.84 0.39            
DEIMOS 1010633  1  0  1.45 - 33 51 16.40 -1.94 0.15  0.15 0.31  0.30 0.15  0.36 0.21 -0.15 0.33            -0.15 0.29 -1.64 0.38 -2.13 0.38            
DEIMOS 1010388  1  0  1.47 - 33 39 49.50 -1.07 0.15 -0.43 0.26 -0.39 0.18  0.07 0.18 -0.24 0.33            -0.08 0.29 -0.12 0.35 -0.61 0.35            
DEIMOS 1010645  1  0  1.92 - 33 47 11.90 -1.30 0.15 -0.10 0.23 -0.01 0.31 -0.10 0.18                       -0.25 0.29                                  
DEIMOS 1010730  1  0  1.99 - 33 50 22.60 -1.23 0.15 -0.10 0.28 -0.07 0.19  0.05 0.22 -0.40 0.33            -0.33 0.30  0.11 0.37 -0.30 0.37            
DEIMOS 1010533  1  0  2.17 - 33 39 16.70 -1.61 0.15             0.18 0.15  0.06 0.19 -0.36 0.34            -0.28 0.30  0.21 0.37  0.08 0.37            
DEIMOS 1010568  1  0  2.22 - 33 40 20.80 -1.37 0.15            -0.16 0.21  0.09 0.27 -0.21 0.33            -0.29 0.30  0.06 0.36 -0.18 0.36            
DEIMOS 1010559  1  0  2.29 - 33 38 52.40 -1.17 0.15 -0.40 0.17 -0.39 0.21  0.13 0.25 -0.38 0.33            -0.10 0.29 -0.04 0.35 -0.28 0.35            
DEIMOS 1010605  1  0  2.40 - 33 40 19.80 -2.72 0.15  0.63 0.38  0.68 0.18  0.40 0.19 -0.08 0.33            -0.05 0.29 -0.44 0.35 -1.22 0.35            
DEIMOS 1010628  1  0  2.46 - 33 41 16.30 -1.35 0.15 -0.54 0.54  0.09 0.15  0.04 0.20 -0.38 0.34            -0.30 0.29 -0.19 0.38 -0.34 0.38            
DEIMOS 1010824  1  0  2.56 - 33 48 49.60 -2.36 0.15  0.30 0.52  0.52 0.19  0.39 0.17 -0.11 0.33             0.13 0.29 -0.42 0.35 -0.68 0.35            
DEIMOS 1010821  1  0  2.94 - 33 44 58.90 -1.35 0.16             0.12 0.49  0.62 0.26                       -0.31 0.31                                  
DEIMOS 1010958  1  0  3.41 - 33 46 44.80 -2.12 0.16  0.95 0.36  0.17 0.83  0.30 0.33            -0.40 0.37 -0.27 0.35                                  
DEIMOS 1010841  1  0  3.59 - 33 39 26.90 -1.25 0.15 -0.52 0.57 -0.44 0.21  0.00 0.21 -0.44 0.33            -0.22 0.29  0.06 0.35 -2.71 0.35            
DEIMOS 1010831  1  0  3.68 - 33 38 14.60 -2.79 0.16             0.74 0.38  0.38 0.17  0.27 0.33                                                        
DEIMOS 1010968  1  0  3.93 - 33 41 39.00 -1.35 0.16  0.28 0.43            -0.20 0.27 -0.30 0.36 -0.22 0.37 -0.54 0.34                                  
DEIMOS 1011048  1  0  4.16 - 33 43 32.20 -2.30 0.16             0.23 0.66 -0.00 0.18            -0.50 0.39 -0.06 0.30                                  
DEIMOS 1011261  1  0  4.22 - 33 52 21.70 -2.79 0.16             0.81 0.18  0.40 0.20                       -0.04 0.29 -0.63 0.34 -1.46 0.34            
DEIMOS 1010951  1  0  4.68 - 33 33 57.20 -2.82 0.25             1.27 0.31  0.54 0.46                                                                   
DEIMOS 1011316  1  0  4.81 - 33 49 33.00 -1.40 0.15 -0.07 0.20 -0.00 0.22 -0.11 0.18 -0.43 0.33            -0.19 0.29 -0.27 0.36 -0.60 0.36            
DEIMOS 1011256  1  0  5.04 - 33 44 19.00 -1.46 0.16  0.33 0.29 -0.04 0.23 -0.40 0.50 -0.36 0.35            -0.05 0.31                                  
DEIMOS 1011382  1  0  5.24 - 33 48 18.80 -2.09 0.24                                                                                                    
DEIMOS 1011179  1  0  5.32 - 33 37 39.30 -1.27 0.16             0.27 0.21 -0.28 0.33 -0.36 0.33            -0.28 0.32                                  
DEIMOS 1011213  1  0  5.54 - 33 37 56.90 -0.97 0.15  0.39 0.24 -0.09 0.21  0.23 0.24 -0.14 0.33            -0.10 0.31  0.19 0.37 -0.95 0.37            
DEIMOS 1011550  1  0  5.72 - 33 51 52.00 -1.90 0.20             0.03 0.90  0.02 0.50                                                                   
DEIMOS 1011460  1  0  5.93 - 33 45 56.20 -2.40 0.16  0.39 0.38  0.58 0.18  0.62 0.26                       -0.12 0.31                                  
DEIMOS 1011518  1  0  5.96 - 33 48  9.30 -1.99 0.16  0.11 0.96             0.25 0.17 -0.33 0.33            -0.04 0.29  0.23 0.36 -0.40 0.36            
DEIMOS 1011455  1  0  6.14 - 33 43 35.10 -1.18 0.15            -0.01 0.16 -0.07 0.21            -0.37 0.35 -0.34 0.31                                  
DEIMOS 1011442  1  0  6.19 - 33 42 38.90 -1.24 0.15 -0.12 0.32 -0.29 0.21 -0.16 0.26 -0.30 0.33            -0.43 0.31 -0.39 0.42 -0.60 0.42            
DEIMOS 1011392  1  0  6.20 - 33 40 12.60 -1.38 0.20             1.17 0.30  0.60 0.39 -0.32 0.35                                                        
DEIMOS 1011529  1  0  6.35 - 33 44 57.60 -1.38 0.15  0.02 0.25  0.10 0.19  0.03 0.20 -0.36 0.33 -0.41 0.35 -0.27 0.29 -0.01 0.39 -0.36 0.39            
DEIMOS 1011569  1  0  6.38 - 33 46 26.40 -2.03 0.18  0.56 0.83            -0.05 0.48                        0.18 0.36                                  
DEIMOS 1011513  1  0  6.71 - 33 40 27.10 -1.44 0.15             0.03 0.29  0.22 0.19 -0.33 0.33            -0.30 0.30 -0.07 0.39 -0.26 0.39            
DEIMOS 1011494  1  0  6.74 - 33 39 26.10 -1.75 0.16 -0.10 0.98  0.60 0.16  0.68 0.28 -0.33 0.33            -0.13 0.33  0.19 0.40 -0.07 0.40            
DEIMOS 1011575  1  0  6.75 - 33 43  5.00 -1.13 0.16            -0.00 0.16  0.17 0.25 -0.30 0.35            -0.45 0.30                                  
DEIMOS 1011633  1  0  6.87 - 33 43 44.60 -1.89 0.16             0.48 0.17  0.25 0.23 -0.22 0.34             0.00 0.30  0.10 0.40 -0.13 0.40            
DEIMOS 1011721  1  0  6.96 - 33 47  9.20 -1.82 0.16 -0.22 0.73  0.06 0.27  0.40 0.25            -0.33 0.35 -0.13 0.31                                  
DEIMOS 1011506  1  0  7.02 - 33 36 43.90 -1.16 0.15  0.00 0.20 -0.12 0.17  0.15 0.21                       -0.19 0.30                                  
DEIMOS 1011774  1  0  7.04 - 33 48 24.70 -1.51 0.16 -0.20 0.98  0.17 0.16 -0.10 0.21 -0.43 0.35            -0.24 0.31                                  
DEIMOS 1011427  1  0  7.05 - 33 33 22.80 -1.31 0.15  0.09 0.20 -0.00 0.16 -0.10 0.18                       -0.33 0.29                                  
DEIMOS 1011587  1  0  7.05 - 33 40 46.40 -1.36 0.16  0.25 0.30 -0.41 0.26  0.17 0.27 -0.39 0.33            -0.17 0.30 -0.03 0.38 -0.50 0.38            
DEIMOS 1011479  1  0  7.15 - 33 34 56.20 -2.37 0.19             0.92 0.23 -0.35 0.63                                                                   
DEIMOS 1011717  1  0  7.27 - 33 43 36.10 -2.09 0.16             0.67 0.27  0.13 0.26                                                                   
DEIMOS 1011828  1  0  7.28 - 33 48 16.90 -1.22 0.15 -0.06 0.25 -0.03 0.21  0.07 0.18 -0.49 0.33            -0.30 0.29  0.14 0.37 -0.05 0.37            
DEIMOS 1011895  1  0  7.29 - 33 51 12.70 -2.22 0.16  0.84 0.38             0.45 0.39  0.62 0.34            -0.11 0.34                                  
DEIMOS 1011802  1  0  7.40 - 33 45 57.20 -1.90 0.15  0.46 0.26  0.08 0.21  0.32 0.21 -0.20                 -0.04 0.29 -0.06 0.35 -0.29 0.35            
DEIMOS 1011742  1  0  7.44 - 33 43 19.70 -1.94 0.15  0.40 0.22  0.18 0.15  0.30 0.19 -0.24 0.33            -0.13 0.29 -0.71 0.35                       
DEIMOS 1011716  1  0  7.57 - 33 40 52.30 -1.21 0.15 -0.42 0.69 -0.31 0.21 -0.08 0.20 -0.33 0.33            -0.42 0.30 -0.02 0.39 -0.19 0.39            
DEIMOS 1011626  1  0  7.57 - 33 37  3.70 -1.77 0.15 -0.00 0.29  0.30 0.16  0.32 0.19                       -0.12 0.29                                  
DEIMOS 1011834  1  0  7.80 - 33 43 45.00 -1.74 0.16  0.34 0.39  0.19 0.25  0.42 0.28 -0.78 0.37            -0.36 0.34  0.09 0.42                       
DEIMOS 1011873  1  0  8.11 - 33 42  2.20 -1.23 0.16             0.00 0.28  0.21 0.32 -0.28 0.35            -0.33 0.32                                  
DEIMOS 1011955  1  0  8.47 - 33 42  3.50 -1.21 0.15            -0.24 0.19 -0.08 0.20 -0.36 0.33            -0.36 0.30 -0.16 0.42 -0.39 0.42            
DEIMOS 1011954  1  0  8.54 - 33 41 20.30 -2.09 0.18                        0.38 0.42 -0.43 0.35            -0.22 0.39  0.34 0.40  0.18 0.40            
DEIMOS 1012053  1  0  8.66 - 33 45 19.70 -3.27 0.60                                                                                                    
DEIMOS 1011918  1  0  8.77 - 33 37  9.70 -2.34 0.31  1.10 0.63             0.79 0.44                                                                   
DEIMOS 1012108  1  0  8.79 - 33 46 24.90 -2.07 0.16  0.28 0.75  0.26 0.21  0.30 0.26            -0.37 0.38 -0.23 0.32                                  
DEIMOS 1012164  1  0  8.87 - 33 48 29.40 -1.44 0.16  0.70 0.40  0.08 0.33  0.01 0.51             0.04 0.36 -0.05 0.36                                  
DEIMOS 1012230  1  0  8.98 - 33 50 22.60 -2.07 0.15  0.28 0.37             0.29 0.19                                                                   
DEIMOS 1011974  1  0  9.18 - 33 36  9.30 -1.36 0.15 -0.06 0.20 -0.10 0.16  0.01 0.19                       -0.22 0.29                                  
DEIMOS 1012132  1  0  9.39 - 33 42 23.60 -2.09 0.16  0.56 0.34  0.29 0.34  0.31 0.21 -0.58 0.35            -0.24 0.30  0.31 0.37                       
DEIMOS 1012182  1  0  9.65 - 33 41 56.70 -1.50 0.16             0.28 0.27  0.01 0.50 -0.39 0.34             0.31 0.36                                  
DEIMOS 1012124  1  0  9.68 - 33 39  3.20 -1.76 0.16             0.32 0.30  0.44 0.27 -0.10 0.35             0.01 0.34                                  
DEIMOS 1012039  1  0  9.75 - 33 33 50.30 -2.09 0.16             0.55 0.28  0.09 0.19                       -0.10 0.34                                  
DEIMOS 1012257  1  0  9.77 - 33 43 44.20 -1.07 0.15 -0.46 0.72 -0.23 0.16 -0.03 0.20 -0.21 0.34            -0.30 0.29  1.00 0.33  0.81 0.33            
DEIMOS 1012290  1  0  9.96 - 33 43 54.60 -1.26 0.16 -0.29 0.73  0.04 0.40  0.11 0.23            -0.09 0.36 -0.17 0.33                                  
DEIMOS 1012318  1  0 10.05 - 33 44 34.90 -2.40 0.16                        0.13 0.34 -0.39 0.34            -0.05 0.33                                  
DEIMOS 1012307  1  0 10.19 - 33 42 39.70 -1.26 0.17  0.23 0.82  0.13 0.33 -0.23 0.44 -0.15 0.40                        1.16 0.36  0.50 0.36            
DEIMOS 1012316  1  0 10.39 - 33 41  4.50 -1.41 0.15 -0.19 0.29  0.09 0.21  0.00 0.19 -0.14 0.33            -0.13 0.29  0.24 0.35                       
DEIMOS 1012268  1  0 10.46 - 33 38  3.50 -2.17 0.23                        0.53 0.42 -0.67                                                             
DEIMOS 1012533  1  0 10.48 - 33 49 36.50 -1.42 0.15  0.09 0.19  0.03 0.17 -0.03 0.16                       -0.15 0.29                                  
DEIMOS 1012289  1  0 10.58 - 33 38 15.00 -2.20 0.35                        0.24 0.75 -0.82                                                             
DEIMOS 1012279  1  0 10.76 - 33 35  6.30 -2.30 0.16  1.17 0.33  0.48 0.29  0.72 0.26                       -0.02 0.34                                  
DEIMOS 1012487  1  0 11.30 - 33 39 35.50 -3.02 0.18                        0.52 0.28                        0.36 0.33                                  
DEIMOS 1012620  1  0 11.33 - 33 44 59.00 -1.59 0.17  0.30 0.59  0.48 0.28 -0.21 0.62  0.15 0.47             0.08 0.38                                  
DEIMOS 1012567  1  0 11.54 - 33 40 37.40 -1.30 0.16  0.59 0.42             0.27 0.29 -0.59 0.35            -0.23 0.37                                  
DEIMOS 1012617  1  0 11.73 - 33 41 11.00 -1.25 0.16            -0.33 0.42 -0.38 0.22 -0.53 0.33            -0.29 0.31                                  
DEIMOS 1012628  1  0 12.13 - 33 37 25.90 -1.87 0.15  0.14 0.20  0.11 0.16 -0.01 0.19                       -0.03 0.29                                  
DEIMOS 1012826  1  0 12.52 - 33 43  1.30 -1.96 0.16            -0.10 0.36  0.09 0.31                       -0.05 0.31                                  
DEIMOS 1012960  1  0 12.53 - 33 49  1.30 -2.38 0.21                                                                                                    
DEIMOS 1012992  1  0 12.67 - 33 48 42.90 -2.01 0.18  1.18 0.41  0.21 0.37  0.38 0.46            -0.14 0.39  0.22 0.34                                  
DEIMOS 1012835  1  0 12.75 - 33 41 15.90 -1.85 0.15  0.24 0.38  0.03 0.18  0.41 0.22                       -0.17 0.29                                  
DEIMOS 1012781  1  0 12.89 - 33 37 28.40 -1.92 0.16  0.51 0.47            -0.10 0.34                       -0.16 0.33                                  
DEIMOS 1013066  1  0 13.13 - 33 47 15.40 -2.23 0.16  0.99 0.30  0.51 0.35  1.14 0.31 -0.68                 -0.26 0.35                                  
DEIMOS 1013086  1  0 13.39 - 33 45 58.00 -1.33 0.16 -0.38 0.82 -0.00 0.16  0.00 0.23                       -0.29 0.32                                  
DEIMOS 1013035  1  0 13.43 - 33 43 20.60 -2.16 0.18             0.20 0.23  0.05 0.41 -1.09                                                             
DEIMOS 1013142  1  0 13.62 - 33 46  2.70 -1.47 0.18                        1.06 0.37             0.53 0.38  0.04 0.39                                  
DEIMOS 1013185  1  0 13.80 - 33 46 12.30 -2.16 0.18             0.34 0.56  1.04 0.39 -0.49                                                             
DEIMOS 1013095  1  0 13.89 - 33 41 22.30 -1.31 0.16  0.30 0.44 -0.07 0.34 -0.10 0.19 -0.06 0.37            -0.49 0.35  1.24 0.36  1.01 0.36            
DEIMOS 1013127  1  0 13.90 - 33 42 40.90 -1.43 0.19             0.29 0.41  0.56 0.57 -0.92                                                             
DEIMOS 1013011  1  0 13.94 - 33 36 39.10 -1.21 0.15 -0.27 0.33 -0.34 0.18 -0.10 0.35                       -0.27 0.29                                  
DEIMOS 1013235  1  0 13.98 - 33 46 59.60 -1.06 0.16  0.54 0.20 -0.58 0.33  0.15 0.36 -0.32 0.39            -0.03 0.32                                  
DEIMOS 1013218  1  0 14.41 - 33 41 46.70 -1.57 0.16 -0.10 0.59  0.49 0.17 -0.07 0.42  0.02 0.34            -0.44 0.30  1.51 0.33                       
DEIMOS 1013366  1  0 14.49 - 33 47 50.30 -1.56 0.16  0.17 0.40            -0.23 0.32                        0.02 0.33                                  
DEIMOS 1013381  1  0 14.56 - 33 47 11.20 -1.75 0.16  0.14 0.33             0.38 0.22                       -0.34 0.31                                  
DEIMOS 1013242  1  0 14.69 - 33 39 57.50 -1.11 0.15 -0.05 0.35 -0.16 0.20 -0.00 0.18 -0.34 0.33             0.12 0.29 -0.30 0.37 -0.85 0.37            
DEIMOS 1013200  1  0 14.80 - 33 36 49.80 -1.56 0.15  0.15 0.20  0.27 0.16 -0.00 0.22                       -0.31 0.29                                  
DEIMOS 1013241  1  0 15.10 - 33 35 27.50 -2.31 0.19             0.60 0.41  0.53 0.43                        0.00 0.39                                  
DEIMOS 1013377  1  0 15.36 - 33 39  5.90 -1.55 0.15 -0.65 0.71 -0.11 0.16 -0.26 0.17 -0.58 0.33            -0.14 0.29 -0.03 0.36 -0.20 0.36            
DEIMOS 1013401  1  0 16.17 - 33 32 37.60 -2.67 0.16  0.97 0.53  0.77 0.28  0.30 0.25                                                                   
DEIMOS 1013644  1  0 16.28 - 33 42 37.30 -0.96 0.15            -0.53 0.24 -0.16 0.22                       -0.54 0.30                                  
DEIMOS 1013856  1  0 16.59 - 33 48 39.40 -1.59 0.20                                                                                                    
DEIMOS 1013808  1  0 17.03 - 33 42 47.00 -2.59 0.22             0.72 0.48  0.66 0.42 -0.77 0.42             0.45 0.38                                  
DEIMOS 1013881  1  0 17.08 - 33 45 13.60 -2.18 0.16             0.94 0.20  0.80 0.39  0.29 0.33                        0.92 0.35                       
DEIMOS 1013820  1  0 17.13 - 33 42  3.70 -1.06 0.15             0.04 0.44 -0.02 0.19 -0.59 0.34            -0.25 0.31  0.05 0.40                       
DEIMOS 1013854  1  0 17.34 - 33 41  8.20 -1.08 0.15 -0.12 0.22            -0.36 0.19                       -0.21 0.29                                  
DEIMOS 1013911  1  0 17.35 - 33 43 59.40 -2.43 0.16                        0.54 0.28 -0.12 0.33             0.39 0.30  0.01 0.36 -0.29 0.36            
DEIMOS 1013928  1  0 17.50 - 33 43  7.50 -1.29 0.15 -0.10 0.17 -0.00 0.48  0.06 0.19 -0.39 0.33            -0.29 0.30  0.03 0.37 -0.22 0.37            
DEIMOS 1013834  1  0 17.51 - 33 39  1.90 -1.74 0.16  0.23 0.95 -0.24 0.44  0.31 0.22 -0.14 0.34            -0.24 0.32                                  
DEIMOS 1014027  1  0 17.59 - 33 46 54.80 -2.15 0.16  0.70 0.31             0.90 0.24 -0.12 0.33            -0.33 0.32  0.11 0.36 -0.16 0.36            
DEIMOS 1013976  1  0 17.61 - 33 44 10.90 -1.41 0.15 -0.43 0.74  0.30 0.16  0.48 0.31 -0.14 0.33            -0.23 0.30  0.11 0.35 -0.12 0.35            
DEIMOS 1013817  1  0 17.76 - 33 35 59.60 -1.24 0.15 -0.12 0.19 -0.52 0.24 -0.20 0.19                       -0.04 0.29                                  
DEIMOS 1013950  1  0 17.78 - 33 41 34.30 -1.33 0.15  0.03 0.21  0.10 0.16 -0.10 0.21                       -0.22 0.29                                  
DEIMOS 1013949  1  0 17.80 - 33 41 14.70 -1.33 0.16  0.04 0.42 -0.04 0.21 -0.07 0.22 -0.34 0.34            -0.10 0.31 -0.18 0.41 -0.39 0.41            
DEIMOS 1014114  1  0 18.17 - 33 45 49.20 -1.33 0.16            -0.13 0.42  0.56 0.32                       -0.24 0.37                                  
DEIMOS 1014115  1  0 18.20 - 33 45 53.40 -2.71 0.24             0.51 0.98  0.18 0.71 -0.32 0.39                                                        
DEIMOS 1014153  1  0 18.23 - 33 47  7.90 -1.02 0.16 -0.34 0.59 -0.11 0.60  0.24 0.36 -0.07                 -0.50 0.32 -0.06 0.40 -2.83 0.40            
DEIMOS 1014064  1  0 18.27 - 33 42 12.40 -1.93 0.16  0.49 0.43  0.37 0.33  0.51 0.30                       -0.17 0.33                                  
DEIMOS 1013945  1  0 18.38 - 33 35 23.70 -1.46 0.16             0.00 0.26 -0.10 0.20                       -0.22 0.30                                  
DEIMOS 1014094  1  0 18.84 - 33 37 57.70 -1.63 0.15 -0.24 0.66  0.20 0.16  0.19 0.21                       -0.21 0.29                                  
DEIMOS 1014294  1  0 18.95 - 33 45 14.60 -1.98 0.16  0.33 0.27  0.58 0.20  0.78 0.24 -0.03 0.33            -0.25 0.32  0.00 0.35 -0.20 0.35            
DEIMOS 1014177  1  0 19.07 - 33 39 32.80 -2.03 0.19             0.76 0.34  0.70 0.30 -0.16 0.34             0.20 0.38                                  
DEIMOS 1014192  1  0 19.09 - 33 40  7.40 -1.54 0.16             0.30 0.18 -0.05 0.18 -0.20 0.37            -0.25 0.31  0.27 0.39                       
DEIMOS 1014173  1  0 19.33 - 33 37 11.70 -2.70 0.16                        0.52 0.23                        0.03 0.32                                  
DEIMOS 1014203  1  0 19.60 - 33 35 24.50 -1.22 0.16 -0.44 0.90 -0.04 0.21 -0.44 0.32                       -0.48 0.31                                  
DEIMOS 1014489  1  0 19.61 - 33 47 41.30 -1.59 0.15  0.10 0.28 -0.09 0.23                                  -0.58 0.31                                  
DEIMOS 1014336  1  0 19.69 - 33 40  8.10 -1.35 0.16 -0.34 0.65 -0.23 0.35  0.05 0.26 -0.21 0.33            -0.14 0.33                                  
DEIMOS 1014488  1  0 19.76 - 33 46  2.90 -2.03 0.16  0.57 0.51  0.58 0.26  0.06 0.53 -0.33 0.34            -0.29 0.37  0.79 0.39  0.66 0.39            
DEIMOS 1014514  1  0 19.76 - 33 47  9.80 -1.58 0.16             0.24 0.33  0.19 0.21            -0.28 0.38 -0.20 0.32                                  
DEIMOS 1014486  1  0 19.92 - 33 44 24.20 -1.46 0.16  0.39 0.53  0.38 0.27  0.25 0.39 -0.05 0.42                                                        
DEIMOS 1014531  1  0 19.96 - 33 45 44.50 -1.06 0.15 -0.29 0.28             0.61 0.26 -0.36 0.33            -0.20 0.31 -0.10 0.35 -0.78 0.35            
DEIMOS 1014452  1  0 20.03 - 33 41 40.50 -1.92 0.16             0.38 0.47  0.39 0.26 -0.48 0.34            -0.12 0.33                                  
DEIMOS 1014435  1  0 20.17 - 33 39 44.40 -2.07 0.18             1.17 0.26  1.18 0.35 -0.57 0.34             0.00 0.39                                  
DEIMOS 1014695  1  0 20.64 - 33 46  8.30 -1.08 0.18                       -0.10 0.42 -0.36 0.34                                                        
DEIMOS 1014481  1  0 20.66 - 33 37 18.40 -1.67 0.17             0.33 0.36  0.76 0.34                       -0.36 0.37                                  
DEIMOS 1014728  1  0 20.75 - 33 47 10.70 -1.60 0.15            -0.08 0.19  0.29 0.23 -0.54 0.34            -0.53 0.31 -0.63 0.35                       
DEIMOS 1014507  1  0 21.08 - 33 33 46.30 -1.36 0.15  0.19 0.20  0.10 0.15 -0.12 0.16                       -0.18 0.29                                  
DEIMOS 1014775  1  0 21.14 - 33 45 26.20 -2.19 0.22             0.72 0.39 -0.06 0.68 -0.49 0.34             0.17 0.40                                  
DEIMOS 1014922  1  0 21.62 - 33 47 14.30 -0.96 0.16 -0.21 0.33 -0.13 0.32  0.70 0.67                                                                   
DEIMOS 1014892  1  0 22.36 - 33 38  7.70 -2.53 0.18                        0.48 0.27                                                                   
DEIMOS 1015134  1  0 22.97 - 33 43  2.00 -1.13 0.15                       -0.01 0.21 -0.53 0.33            -0.03 0.29 -0.58 0.36 -3.35 0.36            
DEIMOS 1015254  1  0 23.04 - 33 47 23.00 -1.83 0.19  0.54 0.84  0.54 0.38 -0.03 0.56 -0.12 0.34             0.29 0.39                                  
DEIMOS 1015286  1  0 23.10 - 33 48  9.40 -1.27 0.16 -0.04 0.47 -0.16 0.27  0.12 0.32 -0.43                 -0.28 0.32  0.22 0.37                       
DEIMOS 1015237  1  0 23.29 - 33 44 17.40 -1.74 0.16            -0.16 0.50  0.36 0.32 -0.95 0.35            -0.47 0.37 -0.09 0.41 -0.27 0.41            
DEIMOS 1015321  1  0 23.83 - 33 42 17.50 -1.63 0.15  0.09 0.24 -0.02 0.18  0.08 0.18                       -0.16 0.29                                  
DEIMOS 1015388  1  0 24.22 - 33 40 57.90 -1.99 0.16  0.77 0.52  0.56 0.29  0.25 0.21 -0.00 0.33            -0.15 0.35  0.71 0.40  0.03 0.40            
DEIMOS 1015309  1  0 24.32 - 33 36 54.60 -1.75 0.16 -0.20 0.47  0.15 0.24 -0.01 0.26                       -0.28 0.31                                  
DEIMOS 1015548  1  0 24.62 - 33 44 28.70 -2.14 0.16  0.51 0.34  0.40 0.16  0.35 0.22 -0.29 0.33            -0.17 0.30  0.09 0.36 -0.69 0.36            
DEIMOS 1015517  1  0 25.00 - 33 39 47.80 -1.90 0.16             0.66 0.18  0.19 0.41                       -0.02 0.30                                  
DEIMOS 1015644  1  0 25.07 - 33 43 33.20 -2.14 0.16  0.27 0.45  1.00 0.19 -0.42 0.28 -0.29 0.33            -0.23 0.31 -0.16 0.38 -1.10 0.38            
DEIMOS 1015663  1  0 25.09 - 33 44 44.50 -1.68 0.22  0.80 0.77             0.24 0.80 -0.43 0.34                                                        
DEIMOS 1015616  1  0 25.18 - 33 41 46.00 -2.26 0.17  0.89 0.55  0.05 0.93  0.28 0.26  0.33 0.33            -0.08 0.36 -0.28 0.41 -0.46 0.41            
DEIMOS 1015746  1  0 25.30 - 33 46 37.90 -1.42 0.16             0.06 0.27  0.09 0.29 -0.39 0.33            -0.18 0.31 -0.39 0.40 -0.88 0.40            
DEIMOS 1015690  1  0 26.03 - 33 37  2.20 -1.38 0.15 -0.13 0.34 -0.00 0.19  0.06 0.19                       -0.27 0.30                                  
DEIMOS 1015815  1  0 26.03 - 33 42 40.40 -2.36 0.16             0.76 0.25  0.59 0.29                        0.38 0.33                                  
DEIMOS 1015968  1  0 26.27 - 33 47 12.50 -1.94 0.16  0.75 0.48 -0.32 0.53  0.36 0.49                                                                   
DEIMOS 1015952  1  0 26.72 - 33 41 54.30 -1.69 0.18  0.61 0.57             0.33 0.54                                                                   
DEIMOS 1015905  1  0 27.02 - 33 36 17.50 -2.54 0.19             0.73 0.40  0.13 0.27                                                                   
DEIMOS 1016224  1  0 27.16 - 33 49  9.90 -1.33 0.17  0.91 0.31            -0.40 0.58 -0.20 0.35                                                        
DEIMOS 4013086  1  0 27.20 - 33 39 46.00 -1.81 0.16  0.20 0.36  0.40 0.18  0.26 0.23                       -0.11 0.30                                  
DEIMOS 1016093  1  0 27.22 - 33 42 40.30 -1.30 0.17  0.33 0.70 -0.11 0.60  0.41 0.40 -0.30 0.35                                                        
DEIMOS 1016348  1  0 27.99 - 33 46 33.40 -1.81 0.22                       -0.41 0.74 -0.16 0.34                                                        
DEIMOS 1016274  1  0 28.10 - 33 42 34.20 -1.66 0.15 -0.70 0.73  0.20 0.16  0.21 0.18                       -0.22 0.29                                  
DEIMOS 1016347  1  0 28.20 - 33 44 32.40 -1.20 0.15 -0.10 0.36 -0.03 0.22 -0.10 0.20 -0.26 0.33            -0.06 0.30                                  
DEIMOS 1016250  1  0 28.39 - 33 38 22.80 -1.35 0.16            -0.45 0.52  0.07 0.29                       -0.75 0.39                                  
DEIMOS 1016486  1  0 28.42 - 33 47 41.40 -2.53 0.16  0.62 0.65  0.68 0.19  0.93 0.28  0.00 0.34            -0.06 0.33 -0.32 0.36 -0.78 0.36            
DEIMOS 1016539  1  0 28.54 - 33 48 50.20 -1.75 0.16             0.32 0.45  0.57 0.29 -0.15 0.33            -0.22 0.32  0.18 0.37 -0.01 0.37            
DEIMOS 1016615  1  0 28.81 - 33 49 52.90 -2.24 0.31  1.02 0.79             0.29 0.88                                                                   
DEIMOS 1016323  1  0 28.84 - 33 36 59.90 -1.28 0.16 -0.15 0.41 -0.00 0.16 -0.07 0.19                       -0.16 0.30                                  
DEIMOS 1016439  1  0 28.96 - 33 40 30.90 -1.30 0.16 -0.01 0.28 -0.04 0.17 -0.30 0.23                       -0.65 0.34                                  
DEIMOS 1016495  1  0 29.04 - 33 41 54.10 -2.12 0.16  0.88 0.38  0.78 0.23  0.11 0.33                                                                   
DEIMOS 1016626  1  0 29.13 - 33 46 48.10 -1.20 0.18             0.24 0.44 -0.13 0.98 -0.53 0.34                                                        
DEIMOS 1016610  1  0 29.42 - 33 42 56.00 -1.33 0.15 -0.10 0.20 -0.25 0.19 -0.04 0.18 -0.41 0.33             0.02 0.29  0.12 0.35 -0.06 0.35            
DEIMOS 1016695  1  0 29.62 - 33 45  0.80 -2.55 0.16             1.18 0.20  0.55 0.47                        0.10 0.31                                  
DEIMOS 1016727  1  0 29.91 - 33 43 28.80 -2.26 0.16            -0.06 0.76  0.55 0.23  0.01 0.33                       -0.26 0.39 -3.03 0.39            
DEIMOS 1016750  1  0 30.30 - 33 40 56.30 -1.33 0.17 -0.30 0.57  0.01 0.33 -0.27 0.46                       -0.24 0.36                                  
DEIMOS 1016719  1  0 30.50 - 33 37  3.30 -1.60 0.16            -0.11 0.32 -0.05 0.22                       -0.29 0.33                                  
DEIMOS 1016958  1  0 30.69 - 33 45 32.10 -1.38 0.16             0.19 0.20  0.41 0.24 -0.30 0.33            -0.24 0.31 -0.30 0.39                       
DEIMOS 1016796  1  0 30.75 - 33 37 30.40 -1.34 0.15            -0.15 0.18 -0.24 0.22                       -0.07 0.29                                  
DEIMOS 1017075  1  0 31.32 - 33 45  6.40 -1.46 0.16 -0.23 0.90  0.36 0.23 -0.00 0.19 -0.36 0.33            -0.01 0.33                                  
DEIMOS 1017060  1  0 31.62 - 33 41 17.20 -1.53 0.16             0.28 0.16  0.30 0.26                       -0.13 0.33                                  
DEIMOS 1017081  1  0 31.69 - 33 41 39.70 -1.54 0.15  0.38 0.25  0.15 0.18                                  -0.35 0.30                                  
DEIMOS 1017048  1  0 31.86 - 33 38  0.20 -2.78 0.16             0.60 0.29  0.33 0.19                       -0.26 0.35                                  
DEIMOS 1017110  1  0 31.94 - 33 41  2.10 -1.69 0.16             0.44 0.18  0.15 0.21                       -0.23 0.30                                  
DEIMOS 1017220  1  0 32.13 - 33 44 18.50 -1.63 0.15  0.36 0.16  0.28 0.16  0.16 0.18 -0.31 0.33            -0.05 0.29  0.05 0.35                       
DEIMOS 1017356  1  0 32.16 - 33 50  1.40 -1.24 0.16  0.51 0.42  0.20 0.58 -0.39 0.45                       -0.31 0.36                                  
DEIMOS 1017250  1  0 32.40 - 33 43  0.50 -1.84 0.16  0.40 0.41  0.50 0.22  0.33 0.29                       -0.01 0.33                                  
DEIMOS 1017162  1  0 32.53 - 33 36 53.90 -1.80 0.15             0.09 0.20  0.19 0.18                       -0.13 0.30                                  
DEIMOS 1017305  1  0 32.58 - 33 43 10.90 -1.35 0.17            -0.46 0.97 -0.38 0.47                                                                   
DEIMOS 1017418  1  0 32.88 - 33 45 24.30 -1.50 0.16            -0.21 0.26 -0.06 0.22  0.14 0.35            -0.23 0.31 -0.33 0.37 -1.92 0.37            
DEIMOS 1017614  1  0 33.85 - 33 44 54.20 -2.00 0.15  0.35 0.27  0.28 0.16  0.36 0.21                       -0.09 0.30                                  
DEIMOS 1017547  1  0 33.93 - 33 40  8.10 -2.25 0.15  0.74 0.22             0.35 0.18                       -0.07 0.29                                  
DEIMOS 1017706  1  0 33.93 - 33 47 39.80 -1.76 0.17                        0.74 0.37 -0.29 0.33            -0.02 0.35                                  
DEIMOS 1017546  1  0 34.03 - 33 39  4.50 -0.98 0.15 -0.40 0.35             0.77 0.23                       -0.20 0.29                                  
DEIMOS 1017611  1  0 34.11 - 33 41 47.70 -2.09 0.16             0.51 0.77  0.64 0.35                        0.19 0.34                                  
DEIMOS 1017802  1  0 34.32 - 33 49 52.60 -1.16 0.15 -0.15 0.33 -0.24 0.19  0.69 0.25                       -0.12 0.30                                  
DEIMOS 1017810  1  0 35.01 - 33 43 14.10 -2.21 0.16                        0.36 0.25                        0.15 0.30                                  
DEIMOS 1017995  1  0 35.44 - 33 46 58.90 -1.34 0.15  0.10 0.15  0.09 0.19  0.12 0.21 -0.30 0.33            -0.22 0.30 -0.13 0.36 -0.39 0.36            
DEIMOS 1017977  1  0 35.57 - 33 45  6.20 -1.79 0.15  0.32 0.17  0.31 0.16  0.11 0.19                       -0.10 0.29                                  
DEIMOS 1017965  1  0 35.57 - 33 44 17.30 -2.53 0.18             0.68 0.27  0.63 0.26                        0.28 0.35                                  
DEIMOS 1017857  1  0 35.58 - 33 39 10.40 -2.13 0.16  0.64 0.42  0.44 0.23  0.24 0.20                       -0.28 0.32                                  
DEIMOS 1018032  1  0 35.72 - 33 45 38.60 -2.31 0.20  0.79 0.83  1.14 0.29  0.20 0.34 -0.05 0.33                                                        
DEIMOS 1017864  1  0 35.76 - 33 37 54.20 -1.59 0.15 -0.04 0.20  0.10 0.15  0.00 0.17                       -0.02 0.29                                  
DEIMOS 1017892  1  0 35.91 - 33 37 42.20 -2.20 0.16  1.10 0.18  0.05 0.46  0.18 0.17                       -0.19 0.31                                  
DEIMOS 1018007  1  0 35.91 - 33 42 35.30 -2.39 0.16             0.69 0.22  0.09 0.19                       -0.14 0.32                                  
DEIMOS 1018123  1  0 35.93 - 33 48 14.30 -1.46 0.15  0.01 0.29 -0.28 0.21  0.33 0.24 -0.33 0.33            -0.08 0.29  0.15 0.35 -1.44 0.35            
DEIMOS 1017943  1  0 35.99 - 33 39  1.40 -1.13 0.16             0.15 0.22  0.12 0.31                       -0.34 0.33                                  
DEIMOS 1018075  1  0 36.12 - 33 43 25.60 -2.48 0.21             0.79 0.48                                   0.05 0.40                                  
DEIMOS 1018190  1  0 36.68 - 33 44  5.40 -2.16 0.16                        0.47 0.25                       -0.23 0.32                                  
DEIMOS 1018265  1  0 36.96 - 33 44 42.70 -2.03 0.30             0.71 0.96  0.08 0.87 -0.58 0.36                                                        
DEIMOS 1018222  1  0 37.30 - 33 39 30.50 -1.42 0.16             0.76 0.24  0.41 0.28                       -0.45 0.37                                  
DEIMOS 1018357  1  0 37.75 - 33 41 22.80 -1.38 0.15 -0.08 0.37  0.13 0.20  0.02 0.20                       -0.17 0.29                                  
DEIMOS 1018410  1  0 37.77 - 33 44  8.60 -2.14 0.15  0.34 0.34 -0.23 0.39  0.39 0.19                       -0.11 0.29                                  
DEIMOS 1018454  1  0 38.03 - 33 43 33.60 -1.04 0.16  0.27 0.33 -0.33 0.18 -0.26 0.31                       -0.38 0.34                                  
DEIMOS 1018551  1  0 38.11 - 33 48 16.70 -1.74 0.15  0.16 0.24  0.10 0.20  0.41 0.20 -0.30 0.33            -0.02 0.29 -0.05 0.35 -0.28 0.35            
DEIMOS 1018960  1  0 39.81 - 33 48 40.40 -1.39 0.21             0.10 0.67             0.12 0.41                                                        
DEIMOS 1018933  1  0 39.90 - 33 46 57.10 -1.52 0.17                        0.75 0.45 -0.46 0.34                                                        
DEIMOS 1018968  1  0 40.61 - 33 41 10.70 -1.24 0.15  0.08 0.20 -0.29 0.19 -0.15 0.20                       -0.16 0.30                                  
DEIMOS 1019352  1  0 42.07 - 33 44  2.60 -1.52 0.16  0.20 0.45  0.30 0.20  0.20 0.26                       -0.53 0.34                                  
DEIMOS 1019402  1  0 42.23 - 33 44 38.60 -1.84 0.16            -0.27 0.67  0.37 0.32                       -0.21 0.33                                  
DEIMOS 1019417  1  0 42.42 - 33 43  9.00 -2.46 0.15  0.69 0.18  0.62 0.21  0.54 0.19                       -0.24 0.29                                  
DEIMOS 1019459  1  0 42.49 - 33 44 23.40 -1.44 0.15 -0.27 0.29            -0.15 0.21                       -0.24 0.29                                  
DEIMOS 1019945  1  0 44.27 - 33 49 18.70 -1.29 0.15 -0.11 0.58            -0.37 0.26                       -0.04 0.29                                  
DEIMOS 1019966  1  0 44.47 - 33 47 46.60 -1.49 0.16                       -0.37 0.63 -0.81 0.34                                                        
DEIMOS 1020247  1  0 46.10 - 33 44 42.80 -1.24 0.16  0.02 0.29            -0.11 0.29                                                                   
DEIMOS 1020432  1  0 46.81 - 33 44 59.20 -2.13 0.22  1.12 0.47  0.80 0.34                                                                              
DEIMOS 1020549  1  0 47.83 - 33 41  3.10 -3.87 0.23                                                                                                    
DEIMOS 1020962  1  0 49.37 - 33 42  0.50 -1.77 0.15  0.07 0.25  0.02 0.17  0.06 0.17                                                                   
DEIMOS 1021100  1  0 49.79 - 33 44 17.90 -1.54 0.16             0.32 0.21  0.49 0.35                       -0.30 0.31                                  
DART   ET0009   1  0 54.18 - 33 40 14.60 -1.68 0.16  0.57 0.22             0.20 0.07            -0.32 0.12 -0.02 0.15 -0.22 0.22 -0.62 0.22  0.31 0.28 
DART   ET0013   1  0 50.24 - 33 36 38.20 -1.68 0.21  0.53 0.27             0.28 0.10            -0.13 0.17            -0.29 0.32 -0.69 0.32            
DART   ET0024   1  0 34.04 - 33 39  4.61 -1.24 0.10                        0.00 0.14            -0.28 0.07 -0.39 0.13                       -0.17 0.22 
DART   ET0026   1  0 12.76 - 33 41 16.00 -1.80 0.16  0.44 0.19             0.07 0.06                       -0.07 0.19 -0.24 0.21 -0.76 0.21            
DART   ET0027   1  0 15.37 - 33 39  6.20 -1.50 0.13  0.12 0.15            -0.06 0.04            -0.41 0.07 -0.18 0.10 -0.19 0.19 -0.48 0.19            
DART   ET0028   1  0 17.77 - 33 35 59.71 -1.22 0.11 -0.09 0.14             0.03 0.07            -0.25 0.09 -0.19 0.09 -0.17 0.18 -0.35 0.18            
DART   ET0031   1  0  7.57 - 33 37  3.89 -1.68 0.17  0.51 0.18             0.22 0.06                        0.06 0.16                        0.57 0.24 
DART   ET0033   1  0 20.29 - 33 35 34.51 -1.77 0.16  0.27 0.15             0.10 0.08                        0.08 0.13  0.11 0.20 -0.38 0.20            
DART   ET0035   1  0 25.78 - 33 30 25.41 -1.95 0.23  0.77 0.31             0.32 0.10                                  -0.58 0.35 -1.38 0.35            
DART   ET0039   1  0 26.19 - 33 31 38.79 -2.10 0.25  0.52 0.30             0.32 0.13                                   0.59 0.40       0.40            
DART   ET0043   1  0 13.95 - 33 36 39.20 -1.24 0.16 -0.20 0.19             0.01 0.09            -0.34 0.06 -0.10 0.24  0.07 0.22 -0.12 0.22  0.21 0.26 
DART   ET0048   0 59 55.63 - 33 33 24.61 -1.90 0.19  0.58 0.16             0.25 0.07                        0.34 0.14  0.13 0.21 -0.55 0.21  0.52 0.25 
DART   ET0051   0 59 46.41 - 33 41 23.50 -0.92 0.12 -0.01 0.23 -0.14 0.24 -0.10 0.14            -0.53 0.16 -0.36 0.16                        0.08 0.25 
DART   ET0054   0 59 56.60 - 33 36 41.70 -1.81 0.16  0.35 0.17             0.16 0.06                        0.19 0.15 -0.16 0.20 -0.70 0.20  0.48 0.24 
DART   ET0057   0 59 54.21 - 33 40 27.20 -1.33 0.13  0.13 0.15             0.03 0.09            -0.27 0.10 -0.25 0.15 -0.14 0.17 -0.36 0.17  0.19 0.19 
DART   ET0059   0 59 38.11 - 33 35  8.00 -1.53 0.16  0.06 0.16             0.01 0.06            -0.21 0.12 -0.04 0.12 -0.17 0.21 -0.47 0.21  0.17 0.24 
DART   ET0060   0 59 37.74 - 33 35 59.99 -1.56 0.15  0.45 0.12             0.23 0.07                       -0.03 0.13 -0.05 0.21 -0.37 0.21  0.24 0.22 
DART   ET0062   0 59 47.21 - 33 33 36.90 -2.27 0.18  0.67 0.17             0.39 0.07                        0.51 0.17 -0.31 0.22       0.22            
DART   ET0063   0 59 37.22 - 33 37 10.50 -1.18 0.19  0.13 0.24             0.00 0.10            -0.35 0.08 -0.20 0.20 -0.12 0.23 -0.29 0.23  0.36 0.28 
DART   ET0064   0 59 41.40 - 33 38 47.00 -1.38 0.14  0.14 0.15             0.07 0.06            -0.25 0.05            -0.01 0.16 -0.25 0.16  0.18 0.20 
DART   ET0066   1  0  3.60 - 33 39 27.10 -1.30 0.14  0.15 0.14             0.00 0.07            -0.37 0.08 -0.12 0.12  0.00 0.22 -0.21 0.22  0.05 0.21 
DART   ET0067   0 59 37.00 - 33 30 28.40 -1.65 0.16  0.28 0.17             0.29 0.06            -0.30 0.12 -0.06 0.13  0.39 0.23  0.01 0.23  0.80 0.24 
DART   ET0069   0 59 40.46 - 33 35 53.80 -2.11 0.20  0.57 0.21             0.34 0.09                                   0.07 0.26       0.26            
DART   ET0071   0 59 58.27 - 33 41  8.70 -1.35 0.14  0.00 0.16             0.13 0.08            -0.25 0.09 -0.24 0.12  0.06 0.18 -0.16 0.18            
DART   ET0073   0 59 53.99 - 33 37 42.10 -1.53 0.17  0.33 0.16             0.25 0.03            -0.24 0.09 -0.10 0.13  0.18 0.21 -0.12 0.21  0.46 0.24 
DART   ET0083   0 59 11.83 - 33 41 25.30 -1.97 0.18  0.54 0.15             0.22 0.04                                  -0.06 0.20 -0.92 0.20            
DART   ET0094   0 59 20.65 - 33 48 56.60 -1.86 0.15  0.64 0.18             0.14 0.05                                  -0.31 0.20 -0.92 0.20            
DART   ET0095   0 59 20.80 - 33 44  4.79 -2.16 0.20  0.57 0.12             0.19 0.07                        0.25 0.10 -0.09 0.21       0.21            
DART   ET0097   0 59 12.09 - 33 46 20.80 -1.91 0.16  0.19 0.16  0.72 0.18  0.24 0.06                       -0.04 0.11 -0.07 0.19 -0.77 0.19            
DART   ET0103   0 59 18.85 - 33 42 17.31 -1.21 0.13  0.07 0.19  0.05 0.17 -0.02 0.07            -0.26 0.10 -0.31 0.14  0.04 0.21 -0.14 0.21  0.05 0.23 
DART   ET0104   0 59 15.14 - 33 42 54.60 -1.62 0.17  0.37 0.15             0.25 0.07            -0.29 0.13  0.15 0.16  0.30 0.19 -0.06 0.19  0.63 0.23 
DART   ET0109   0 59 28.29 - 33 42  7.20 -1.85 0.11  0.55 0.14             0.15 0.06            -0.19 0.11  0.01 0.09                        0.60 0.19 
DART   ET0113   0 59 55.68 - 33 46 40.10 -2.18 0.19  0.45 0.14             0.23 0.07                                  -0.07 0.21       0.21            
DART   ET0121   1  0  0.49 - 33 49 35.80 -2.35 0.20  0.41 0.17             0.31 0.10                                  -0.67 0.23       0.23            
DART   ET0126   0 59 42.57 - 33 42 18.10 -1.11 0.16 -0.12 0.19            -0.14 0.10            -0.39 0.09 -0.33 0.15 -0.06 0.17 -0.21 0.17  0.35 0.23 
DART   ET0132   0 59 58.24 - 33 45 50.80 -1.50 0.15  0.20 0.15             0.15 0.06            -0.34 0.14 -0.21 0.12  0.32 0.18  0.03 0.18  0.68 0.22 
DART   ET0133   0 59 47.67 - 33 47 29.50 -1.07 0.15 -0.08 0.18  0.09 0.22  0.03 0.10            -0.39 0.13 -0.30 0.23                        0.18 0.23 
DART   ET0137   1  0 25.30 - 33 50 50.79 -0.89 0.18 -0.07 0.21            -0.10 0.14            -0.51 0.20 -0.33 0.19                       -0.22 0.26 
DART   ET0138   1  0 38.12 - 33 48 16.90 -1.70 0.15  0.30 0.16             0.18 0.06                        0.04 0.12 -0.26 0.18 -0.68 0.18  0.50 0.23 
DART   ET0139   1  0 42.50 - 33 44 23.50 -1.41 0.11  0.02 0.21            -0.02 0.07            -0.20 0.05 -0.32 0.16 -0.26 0.24 -0.51 0.24  0.22 0.25 
DART   ET0141   1  0 23.84 - 33 42 17.40 -1.68 0.15  0.45 0.19             0.19 0.06            -0.29 0.06  0.04 0.14  0.10 0.21 -0.30 0.21  0.56 0.25 
DART   ET0147   1  0 44.27 - 33 49 18.80 -1.15 0.16  0.01 0.24            -0.03 0.12            -0.27 0.12 -0.21 0.17 -0.28 0.31 -0.44 0.31            
DART   ET0150   1  0 22.98 - 33 43  2.20 -0.93 0.11 -0.29 0.19             0.02 0.10            -0.49 0.29 -0.38 0.16 -0.15 0.16 -0.27 0.16 -0.04 0.22 
DART   ET0151   1  0 18.29 - 33 42 12.20 -1.77 0.16  0.34 0.15             0.31 0.05                        0.02 0.10 -0.08 0.27 -0.57 0.27  0.55 0.24 
DART   ET0158   1  0 18.96 - 33 45 14.80 -1.80 0.21  0.34 0.21             0.17 0.08                                   0.36 0.27 -0.16 0.27            
DART   ET0160   1  0 22.33 - 33 50 24.00 -1.16 0.14 -0.05 0.17             0.03 0.10            -0.36 0.06 -0.15 0.15  0.05 0.17 -0.12 0.17  0.22 0.23 
DART   ET0163   1  0 24.63 - 33 44 28.89 -1.86 0.21  0.36 0.17             0.15 0.10                                   0.04 0.26 -0.57 0.26            
DART   ET0164   1  0 33.86 - 33 44 54.40 -1.89 0.22  0.27 0.19             0.29 0.11                        0.28 0.19 -0.04 0.29 -0.70 0.29            
DART   ET0165   1  0 11.79 - 33 42 16.89 -1.10 0.17  0.02 0.21  0.08 0.24 -0.05 0.07            -0.28 0.11 -0.28 0.20  0.02 0.21 -0.13 0.21            
DART   ET0166   1  0 10.49 - 33 49 36.90 -1.49 0.15  0.30 0.16             0.16 0.05            -0.20 0.03  0.04 0.11 -0.03 0.20 -0.31 0.20  0.45 0.22 
DART   ET0168   1  0 34.32 - 33 49 52.90 -1.10 0.17 -0.18 0.22             0.09 0.09            -0.26 0.11 -0.25 0.22  0.13 0.23 -0.02 0.23  0.22 0.28 
DART   ET0173   1  0 50.87 - 33 45  5.20 -1.47 0.10  0.19 0.18            -0.01 0.10            -0.19 0.17 -0.25 0.14                        0.41 0.21 
DART   ET0198   1  0  9.18 - 33 36  9.40 -1.16 0.17  0.02 0.19            -0.12 0.07            -0.43 0.11 -0.16 0.20  0.15 0.19 -0.02 0.19            
DART   ET0200   1  0 14.81 - 33 36 49.90 -1.49 0.19  0.20 0.23             0.16 0.07                        0.40 0.22  0.18 0.38 -0.10 0.38  0.72 0.30 
DART   ET0202   1  0 21.08 - 33 33 46.40 -1.32 0.19  0.09 0.32  0.36 0.24  0.19 0.08            -0.28 0.06 -0.12 0.19 -0.29 0.31 -0.50 0.31            
DART   ET0206   1  0 10.38 - 33 41  5.00 -1.33 0.17  0.12 0.19             0.10 0.09            -0.25 0.14 -0.28 0.15  0.02 0.22 -0.20 0.22  0.50 0.27 
DART   ET0232   0 59 54.47 - 33 37 53.40 -1.00 0.18 -0.10 0.17 -0.06 0.19  0.02 0.07            -0.42 0.12 -0.22 0.15  0.07 0.22 -0.06 0.22            
DART   ET0236   0 59 30.44 - 33 36  4.99 -2.41 0.21  0.42 0.22             0.29 0.12                                  -0.52 0.30       0.30            
DART   ET0237   0 59 50.78 - 33 31 47.10 -1.61 0.18  0.34 0.24             0.35 0.08            -0.08 0.04  0.13 0.24 -0.11 0.25 -0.46 0.25            
DART   ET0238   0 59 57.60 - 33 38 32.50 -1.57 0.17  0.38 0.16             0.17 0.06                       -0.02 0.11 -0.12 0.21 -0.45 0.21            
DART   ET0239   0 59 30.49 - 33 39  4.00 -2.26 0.21  0.63 0.19             0.33 0.13                                  -0.09 0.26       0.26            
DART   ET0240   0 59 58.31 - 33 34 40.40 -1.15 0.17  0.15 0.23             0.06 0.07            -0.39 0.09 -0.11 0.23  0.15 0.22 -0.01 0.22            
DART   ET0241   1  0  2.69 - 33 30 25.30 -1.41 0.17  0.13 0.17             0.12 0.05                        0.04 0.13  0.12 0.23 -0.13 0.23  0.36 0.25 
DART   ET0242   1  0  2.23 - 33 40 21.10 -1.32 0.17 -0.02 0.13             0.04 0.06            -0.26 0.09  0.21 0.14 -0.03 0.18 -0.24 0.18            
DART   ET0244   0 59 59.65 - 33 39 31.89 -1.24 0.17  0.01 0.16             0.03 0.06            -0.34 0.16 -0.13 0.17  0.20 0.20  0.01 0.20  0.24 0.25 
DART   ET0270   0 59 11.33 - 33 37 27.99 -1.56 0.16  0.35 0.16             0.28 0.05            -0.28 0.14 -0.01 0.15  0.16 0.19 -0.16 0.19            
DART   ET0275   0 59 15.13 - 33 39 43.80 -1.21 0.16                       -0.10 0.08                                   0.18 0.20  0.00 0.20  0.39 0.27 
DART   ET0299   0 59  8.60 - 33 42 29.40 -1.83 0.18                        0.20 0.09                                   0.44 0.22 -0.12 0.22            
DART   ET0300   0 59 22.12 - 33 49  3.70 -1.39 0.20 -0.06 0.25             0.03 0.07                       -0.27 0.25  0.12 0.27 -0.12 0.27            
DART   ET0317   0 59 49.91 - 33 44  5.00 -1.69 0.19  0.20 0.19             0.13 0.07                        0.05 0.19 -0.15 0.25 -0.56 0.25            
DART   ET0320   0 59 45.31 - 33 43 53.79 -1.71 0.21  0.22 0.19             0.04 0.09                        0.26 0.15  0.20 0.23 -0.23 0.23  0.63 0.29 
DART   ET0321   1  0  6.98 - 33 47  9.69 -1.93 0.18  0.55 0.17             0.28 0.07                        0.54 0.11 -0.20 0.21 -0.95 0.21            
DART   ET0322   1  0  5.93 - 33 45 56.50 -2.04 0.27  0.74 0.25             0.29 0.16                        0.59 0.23 -0.60 0.30 -1.82 0.30            
DART   ET0327   0 59 37.56 - 33 43 33.50 -1.32 0.16 -0.12 0.18  0.28 0.22  0.06 0.07                       -0.10 0.15 -0.07 0.21 -0.28 0.21            
DART   ET0330   1  0  4.16 - 33 43 32.40 -2.00 0.24  0.40 0.24             0.17 0.09                                  -0.91 0.27 -1.89 0.27            
DART   ET0339   0 59 44.90 - 33 44 35.10 -1.08 0.14 -0.54 0.18            -0.10 0.11                                  -0.23 0.24 -0.38 0.24  0.16 0.24 
DART   ET0342   0 59 35.02 - 33 50 55.90 -1.35 0.20 -0.12 0.24             0.08 0.11                        0.19 0.21  0.17 0.26 -0.05 0.26            
DART   ET0350   0 59 41.95 - 33 45  3.69 -1.90 0.21  0.26 0.20             0.39 0.09                                   0.12 0.25 -0.56 0.25            
DART   ET0354   0 59 55.87 - 33 45 43.70 -1.07 0.20 -0.02 0.23            -0.05 0.09                        0.03 0.23 -0.01 0.23 -0.16 0.23            
DART   ET0363   0 59 53.08 - 33 43 58.50 -1.28 0.17  0.16 0.19             0.05 0.08                       -0.20 0.18  0.27 0.22  0.07 0.22            
DART   ET0369   1  0 11.73 - 33 44 50.40 -2.35 0.20  0.22 0.19             0.31 0.14                                  -1.05 0.22       0.22            
DART   ET0373   1  0 17.36 - 33 43 59.60 -1.96 0.21  0.34 0.23             0.11 0.10                        0.52 0.22 -0.34 0.27 -1.17 0.27            
DART   ET0376   1  0 15.18 - 33 43 11.00 -1.17 0.17 -0.23 0.25             0.01 0.09                       -0.22 0.19  0.15 0.35 -0.02 0.35            
DART   ET0378   1  0 21.17 - 33 46  1.30 -1.18 0.15  0.11 0.25            -0.07 0.07                       -0.29 0.18 -0.03 0.23 -0.20 0.23  0.31 0.29 
DART   ET0379   1  0 14.58 - 33 47 11.60 -1.65 0.18 -0.07 0.23             0.16 0.06                        0.43 0.22 -0.40 0.24 -0.78 0.24            
DART   ET0382   1  0 17.60 - 33 46 55.21 -1.74 0.23  0.35 0.22             0.28 0.09                                   0.34 0.37 -0.12 0.37  0.81 0.31 
DART   ET0384   1  0 26.29 - 33 44 45.70 -1.46 0.22 -0.08 0.25             0.07 0.10                        0.09 0.18  0.31 0.29  0.04 0.29            
DART   ET0389   1  0 12.52 - 33 43  1.31 -1.60 0.22  0.23 0.30             0.25 0.08                        0.19 0.30  0.43 0.31  0.09 0.31  0.83 0.36 
DART   ET0392   1  0 25.04 - 33 42 28.10 -1.48 0.20  0.09 0.22             0.23 0.06                                  -0.10 0.29 -0.38 0.29            
